Carbon-Efficient Software Design and Development: A Systematic Literature Review

The ICT sector, responsible for 2% of global carbon emissions, is under scrutiny calling for methodologies and tools to design and develop software in an environmentally sustainable-by-design manner. However, the software engineering solutions for designing and developing carbon-efficient software are currently scattered over multiple different pieces of literature, which makes it difficult to consult the body of knowledge on the topic. In this article, we precisely conduct a systematic literature review on state-of-the-art proposals for designing and developing carbon-efficient software. We identify and analyse 65 primary studies by classifying them through a taxonomy aimed at answering the 5W1H questions of carbon-efficient software design and development. We first provide a reasoned overview and discussion of the existing guidelines, reference models, measurement solutions and techniques for measuring, reducing, or minimising the carbon footprint of software. Ultimately, we identify open challenges and research gaps, offering insights for future work in this field.

==> plot/heat-when-what.csv <==
x,y,heat
requirement analysis,sustainability guidelines,5
requirement analysis,reference models,19
requirement analysis,measurement solutions,10
requirement analysis,software impr.techn.,6
design,sustainability guidelines,8
design,reference models,20
design,measurement solutions,10
design,software impr.techn.,10
development,sustainability guidelines,11
development,reference models,19
development,measurement solutions,11
development,software impr.techn.,11
integration& testing,sustainability guidelines,4
integration& testing,reference models,15
integration& testing,measurement solutions,9
integration& testing,software impr.techn.,6
rollout,sustainability guidelines,4
rollout,reference models,15
rollout,measurement solutions,10
rollout,software impr.techn.,4

==> plot/heat-when-who.csv <==
y,x,heat
end user,requirement analysis,10
end user,design,13
end user,development,10
end user,integration& testing,9
end user,rollout,8
IT operator,requirement analysis,5
IT operator,design,5
IT operator,development,7
IT operator,integration& testing,6
IT operator,rollout,6
product owner,requirement analysis,13
product owner,design,14
product owner,development,12
product owner,integration& testing,10
product owner,rollout,10
sustainability engineer,requirement analysis,8
sustainability engineer,design,8
sustainability engineer,development,9
sustainability engineer,integration& testing,6
sustainability engineer,rollout,6
software architect,requirement analysis,6
software architect,design,8
software architect,development,6
software architect,integration& testing,3
software architect,rollout,3
software developer,requirement analysis,24
software developer,design,31
software developer,development,33
software developer,integration& testing,23
software developer,rollout,22
software provider,requirement analysis,5
software provider,design,6
software provider,development,4
software provider,integration& testing,2
software provider,rollout,2

==> plot/heat-when-why.csv <==
y,x,heat
indirectly measure,requirement analysis,7
indirectly measure,design,6
indirectly measure,development,8
indirectly measure,integration& testing,7
indirectly measure,rollout,7
indirectly reduce,requirement analysis,26
indirectly reduce,design,35
indirectly reduce,development,35
indirectly reduce,integration& testing,21
indirectly reduce,rollout,20
indirectly minimise,requirement analysis,1
indirectly minimise,design,1
indirectly minimise,development,3
indirectly minimise,integration& testing,1
indirectly minimise,rollout,1
directly measure,requirement analysis,6
directly measure,design,6
directly measure,development,7
directly measure,integration& testing,6
directly measure,rollout,6
directly reduce,requirement analysis,25
directly reduce,design,30
directly reduce,development,30
directly reduce,integration& testing,20
directly reduce,rollout,20
directly minimise,requirement analysis,1
directly minimise,design,1
directly minimise,development,3
directly minimise,integration& testing,1
directly minimise,rollout,1

==> plot/heat-where-what.csv <==
x,y,heat
blockchain,sustainability guidelines,0
blockchain,reference models,0
blockchain,measurement solutions,0
blockchain,software impr.techn.,3
computer vision,sustainability guidelines,1
computer vision,reference models,0
computer vision,measurement solutions,0
computer vision,software impr.techn.,0
cloud computing,sustainability guidelines,2
cloud computing,reference models,1
cloud computing,measurement solutions,0
cloud computing,software impr.techn.,2
cyber-physical systems,sustainability guidelines,0
cyber-physical systems,reference models,0
cyber-physical systems,measurement solutions,0
cyber-physical systems,software impr.techn.,1
edge computing,sustainability guidelines,0
edge computing,reference models,0
edge computing,measurement solutions,0
edge computing,software impr.techn.,1
generic software,sustainability guidelines,6
generic software,reference models,22
generic software,measurement solutions,7
generic software,software impr.techn.,6
HPC,sustainability guidelines,1
HPC,reference models,0
HPC,measurement solutions,2
HPC,software impr.techn.,0
ML,sustainability guidelines,3
ML,reference models,0
ML,measurement solutions,1
ML,software impr.techn.,1
mobile applications,sustainability guidelines,0
mobile applications,reference models,0
mobile applications,measurement solutions,1
mobile applications,software impr.techn.,4

==> plot/heat-where-why.csv <==
x,y,heat
blockchain,indirectly measure,0
blockchain,indirectly reduce,1
blockchain,indirectly minimise,2
blockchain,directly measure,0
blockchain,directly reduce,0
blockchain,directly minimise,2
computer vision,indirectly measure,0
computer vision,indirectly reduce,1
computer vision,indirectly minimise,0
computer vision,directly measure,0
computer vision,directly reduce,1
computer vision,directly minimise,0
cloud computing,indirectly measure,0
cloud computing,indirectly reduce,4
cloud computing,indirectly minimise,0
cloud computing,directly measure,0
cloud computing,directly reduce,5
cloud computing,directly minimise,0
cyber-physical systems,indirectly measure,1
cyber-physical systems,indirectly reduce,0
cyber-physical systems,indirectly minimise,0
cyber-physical systems,directly measure,1
cyber-physical systems,directly reduce,0
cyber-physical systems,directly minimise,0
edge computing,indirectly measure,0
edge computing,indirectly reduce,0
edge computing,indirectly minimise,1
edge computing,directly measure,0
edge computing,directly reduce,0
edge computing,directly minimise,1
generic software,indirectly measure,7
generic software,indirectly reduce,28
generic software,indirectly minimise,0
generic software,directly measure,5
generic software,directly reduce,23
generic software,directly minimise,0
HPC,indirectly measure,0
HPC,indirectly reduce,2
HPC,indirectly minimise,0
HPC,directly measure,0
HPC,directly reduce,1
HPC,directly minimise,0
ML,indirectly measure,0
ML,indirectly reduce,4
ML,indirectly minimise,0
ML,directly measure,0
ML,directly reduce,4
ML,directly minimise,0
mobile applications,indirectly measure,2
mobile applications,indirectly reduce,3
mobile applications,indirectly minimise,0
mobile applications,directly measure,1
mobile applications,directly reduce,2
mobile applications,directly minimise,0

==> plot/heat-why-what.csv <==
x,y,heat
indirectly measure,sustainability guidelines,1
indirectly measure,reference models,1
indirectly measure,measurement solutions,5
indirectly measure,software impr.techn.,3
indirectly reduce,sustainability guidelines,11
indirectly reduce,reference models,19
indirectly reduce,measurement solutions,4
indirectly reduce,software impr.techn.,11
indirectly minimise,sustainability guidelines,0
indirectly minimise,reference models,0
indirectly minimise,measurement solutions,0
indirectly minimise,software impr.techn.,3
directly measure,sustainability guidelines,0
directly measure,reference models,1
directly measure,measurement solutions,5
directly measure,software impr.techn.,1
directly reduce,sustainability guidelines,9
directly reduce,reference models,18
directly reduce,measurement solutions,3
directly reduce,software impr.techn.,7
directly minimise,sustainability guidelines,0
directly minimise,reference models,0
directly minimise,measurement solutions,0
directly minimise,software impr.techn.,3

==> plot/heat-why-when.csv <==
x,y,heat
indirectly measure,requirement analysis,7
indirectly measure,design,6
indirectly measure,development,8
indirectly measure,integration and testing,7
indirectly measure,rollout,7
indirectly reduce,requirement analysis,26
indirectly reduce,design,35
indirectly reduce,development,35
indirectly reduce,integration and testing,21
indirectly reduce,rollout,20
indirectly minimise,requirement analysis,1
indirectly minimise,design,1
indirectly minimise,development,3
indirectly minimise,integration and testing,1
indirectly minimise,rollout,1
directly measure,requirement analysis,6
directly measure,design,6
directly measure,development,7
directly measure,integration and testing,6
directly measure,rollout,6
directly reduce,requirement analysis,25
directly reduce,design,30
directly reduce,development,30
directly reduce,integration and testing,20
directly reduce,rollout,20
directly minimise,requirement analysis,1
directly minimise,design,1
directly minimise,development,3
directly minimise,integration and testing,1
directly minimise,rollout,1

==> plot/how-year.csv <==
year,book chapters,conference papers,journal articles
2001,0,0,1
2002,0,0,0
2003,0,0,0
2004,0,0,0
2005,0,0,0
2006,0,0,0
2007,0,0,0
2008,0,0,0
2009,0,0,0
2010,2,2,0
2011,0,4,0
2012,0,4,4
2013,0,10,2
2014,0,4,1
2015,2,1,0
2016,0,0,2
2017,0,2,0
2018,0,2,1
2019,0,1,0
2020,0,0,1
2021,1,6,1
2022,0,2,7
2023,0,8,2

==> plot/what-proposal-l2-old.csv <==
experience report,3,#B7EFC8
good practices,10,#B7EFC8
reference model,23,#518962
assistive tooling,3,#95CDA6
estimate technique,8,#95CDA6
decision making,2,#306740
distributed protocols,1,#306740
ML,2,#306740
model-driven,4,#306740
search-based soft. eng.,2,#306740
static analysis,4,#306740
testing,2,#306740

==> plot/what-proposal-l2.csv <==
RM/reference model,23,#73AB84
SG/good practices,10,#73AB84
MS/estimate technique,8,#73AB84
SIT/model-driven,4,#73AB84
SIT/static analysis,4,#73AB84
SG/experience report,3,#73AB84
MS/assistive tooling,3,#73AB84
SIT/decision making,2,#73AB84
SIT/ML,2,#73AB84
SIT/search-based soft. eng.,2,#73AB84
SIT/testing,2,#73AB84
SIT/distributed protocols,1,#73AB84

==> plot/what-proposal.csv <==
reference models,23,#73AB84
software improvement techniques,17,#73AB84
sustainability guidelines,13,#73AB84
measurement solutions,11,#73AB84

==> plot/what-source.csv <==
black-box,56 
white-box,9 

==> plot/what-trl.csv <==
TRL 1,3
TRL 2,26
TRL 3,14
TRL 4,21
TRL 5,1

==> plot/when-sdlc.csv <==
requirement analysis,40,#73AB84
design,48,#73AB84
development,52,#73AB84
integration & testing,34,#73AB84
rollout,33,#73AB84

==> plot/where-app-domain.csv <==
generic software,41,#73AB84
cloud computing,5,#73AB84
ML,5,#73AB84
mobile applications,5,#73AB84
blockchain,3,#73AB84
HPC,3,#73AB84
computer vision,1,#73AB84
cyber-physical systems,1,#73AB84
edge computing,1,#73AB84

==> plot/who-stakeholders.csv <==
software developer,45,#73AB84
end user,17,#73AB84
product owner,14,#73AB84
software architect,12,#73AB84
sustainability engineer,11,#73AB84
IT operator,8,#73AB84
software provider,6,#73AB84

==> plot/why-energy-co2.csv <==
hybrid,40,#73AB84
indirectly,18,#73AB84
directly,7,#73AB84

==> plot/why-goal.csv <==
indirectly reduce,45,#73AB84
directly reduce,37,#73AB84
indirectly measure,10,#73AB84
directly measure,7,#73AB84
indirectly minimise,3,#73AB84
directly minimise,3,#73AB84
